Chemodynamical signatures of bar resonances in the Galactic disk: current data and future prospects

The Galactic disk exhibits complex chemical and dynamical substructure thought to be induced by the bar, spiral arms, and satellites. Here, we explore the chemical signatures of bar resonances in action and velocity space and characterize the differences between the signatures of corotation and higher-order resonances using test particle simulations. Thanks to recent surveys, we now have large datasets containing metallicities and kinematics of stars outside the solar neighborhood. We compare the simulations to the observational data from Gaia EDR3 and LAMOST DR5 and find weak evidence for a slow bar with the "hat" moving group ($250~\text{km/s} \lesssim v_\phi \lesssim 270~\text{km/s}$) associated with its outer Lindblad resonance and "Hercules" ($170~\textrm{km/s} \lesssim v_\phi \lesssim 195~\text{km/s}$) with corotation. While constraints from current data are limited by their spatial footprint, stars closer in azimuth than the Sun to the bar's minor axis show much stronger signatures of the bar's outer Lindblad and corotation resonances in test particle simulations. Future datasets with greater azimuthal coverage, including the final Gaia data release, will allow reliable chemodynamical identification of bar resonances.

==> reviewer_report.txt <==
I apologize for the substantial delay with the report.


The paper Wheeler et al. describes a new analysis of the Gaia/LAMOST data inspired by a new test particles simulation. The main results are: (1) the model predicts the presence of specific metallicity patterns in the vicinity of the main resonances of the bar; (2) the Authors found similar behaviour in the data which thus allow to constrain the location of the Milky Way bar resonances, iii) the data is in favour of the OLR located near the Hat moving group while corotation can be associated with the Hercules stream. Although, over the last couple of years a lot of papers have been published in the field more work by the community in this area is needed and this manuscript is an excellent contribution. However, I recommend that this version of the paper undergo major revision prior to acceptance. There is a large number of issues that need to be addressed prior to resubmission, as detailed below.

- Abstract. The Gaia data (Katz et al 2018) revealed the split of the Hercules stream onto 2 (or even 3) moving groups. Therefore, it is important to highlight which component of the Hercules stream is associated with the CR according to the data analysis presented in the work. This can be addressed by mentioning the mean Vphi velocity of the corresponding moving group.
- Introduction. Second paragraph. Several important references concerning metallicity patterns caused by radial migration are missing. In particular, Loebman et al 2011, 2016, Roskar et al 2008.
- Introduction. Second paragraph. The last sentence "We emphasise the importance..." doesn't seem to be in line with the previous discussion. Please either strengthen its connection to text or remove it.
- Introduction. "The bar pattern speed, however, is still disputed...". Of course, a short historical retrospective is important. However, more recent publications, based on more recent data, clearly inclined towards the slow bar with the pattern speed of 38-42 km/s/kpc, using different, including direct, measurements. In particular, the papers by Sanders et al, Clarke et al and Bovy et al leave little room for a so-called fast bar in the Milky Way.
- Intro. Sec 1.1. Not sure that this section is essential in this study because only a single Equation is used through the paper (3) which could be also found in Sellwood & Binney 2002. Therefore, I recommend to omit (or shorten) the section without significant loss of clarity.


- Section 2. First paragraph. The authors write that the Gaia RVS contains 4M stars while there are ~7.2 in the catalogue. I can guess that they obtain 4M after several cuts applied, but such a statement confuses from the beginning. Please provide more details about the selection of the Gaia sources (RV, parallax errors and so on). The last sentence on page 2 "We also use ... which provides RVs" seems to be not finished.
- Section 2. Second paragraph. I believe that it is more appropriate to first introduce how exactly the Authors calculated Jz prior to mentioning it in the sample selection. The later description also does not deliver a clear picture about the sample selection. Please provide how many stars with Gaia RVs only used, how many stars with LAMOST RVs used, what's happening with stars existed in both RVs catalogues. Finally, please mention whether any [Fe/H]_error and [alpha/H]_error cuts have been applied. Since further results based on tiny variations of the [Fe/H], it is important to mention the mean [Fe/H]_error across the sample selected.
- Section 2. Last paragraph. Why do the Authors use R0=8 kpc while more accurate estimates are available already for some time? Since R0 contributes to the scaling of the Jphi I recommend using more actual values which are widely accepted in the community. In order to make the results of this work reproducible by other researches the LSR velocities should be declared.
- Fig. 1. Figure caption. It is hard to understand whether the Authors show the radial distribution of the entire sample or for the sample used in the work (after cuts). In any case, both density distributions peak at 8.2-8.3 kpc which is obvious if one assumes the Solar radius at 8.2 kpc however in the paper R0=8 kpc is used. Therefore, why the stellar sample peak is shifted away from the adopted R0?

- Section 3. One of the biggest concerns with the results is based on the metallicity assignment in the model. Eq. 4 states that [Fe/H] depends mainly on R (+ a weak dependence on z) thus suggesting that stars with a given metallicity can be formed near a certain radius. This is unlikely to be true because, e.g. chemical evolution models, show that metallicity raises at different radii but with different rates, decreasing with the galactocentric distance. A more adequate approach is to assume that [Fe/H] of stars depends on initial Jr, as it was demonstrated in Debattista et al 2020. In particular, cold stars (with low Jr, ~ younger populations) should have larger metallicity compared to dynamically hot stars with larger Jr (older populations).
- The authors introduce \epsilon which is a constant Gaussian error. However, according to the model description, this error is likely mitigated by the averaging of stellar orbits and thus it has nearly zero impact on the scatter of [Fe/H]. Therefore, the [Fe/H] profiles in the model do not include any errors/scatter compared to the LAMOST data.
- Through the paper it is not mentioned how the actions for the test particles calculated. Whether Jr, Jphi are taken from the last snapshot with the bar, or averaged over some periods of rotation; whether they are computed in axisymmetric (as it is done for the Gaia/LAMOST sample) or in a barred potential? These points are very important to sharpen because of apparent disagreement between the data and the model results (see comments below).
- Fig. 3 it is hard to see the errors, possibly one could try to consider not only the Poisson's error but also include the [Fe/H]_errors. The bottom frame, why the [Fe/H] residuals do not oscillate around 0 but their mean value depends on the JR. One can see an enhancement of the [Fe/H] due to a larger fraction of high-[Fe/H] stars, but why we don't see a (nearly)-symmetric decrease of the mean [Fe/H] in the regions lacking high-[Fe/H] stars. In other words, why sum( [Fe/H] - [Fe/H]_circ) is not zero overall?
Fig. 5. The [Fe/H] variations near CR seem to depend on the bar strength indeed, however, to demonstrate that the residuals should be presented (similar to Fig. 4). At the same time, the current version of the plot suggests that the OLR [Fe/H]-feature has the same amplitude independently on the bar strength. Could this be explained in the text, e.g. in the last paragraph of Sec. 4.1?

- Section 4. The biggest problem in the paper is a different [Fe/H] behaviour in the model and in the data. One can see that radially hot stars show the smaller amplitude of the [Fe/H] variations, while the model shows the opposite. In particular, Fig. 3 suggests that low-JR stars show a very little deviation of [Fe/H] from the initial radial profile, while the larger modulation is seen for hot stars. This is strange by itself because colder stars should be more easily affected by the non-axisymmetric perturbations/resonances (see, e.g. Sellwood & Binnen 2002). Moreover, the LAMOST data show the opposite trends in Figs. 6, 7 where colder stars show the larger amplitude of [Fe/H] variations near the resonances. I hope that this disagreement results from the [Fe/H] assignment in the model which could be fixed by implementing a better approximation. Therefore, I strongly recommend addressing this issue in the revised version of the paper.
- Another inconsistency is coming from the recent works describing the kinematics of the stars at the bar resonances. Trick 2020 showed that kinematics of the Sirius stream is the most convincing candidate for the OLR for the bar pattern speed derived from the direct measurements (Sanders et al, Clarke et al and Bovy et al 2019). At the same time, the metallicity patterns found in a similar (or exactly the same) test-particles simulation are in favour of the Hat=OLR matching. Please explain such a puzzling picture coming from a similar analysis of the data/simulations.
- In order to demonstrate that the corotation [Fe/H]-feature is affected by the RVs and [Fe/H] errors (see Fig. 6), the Authors could try to transfer the errors to the test-particles model. Therefore, this test could give an idea about the precision needed to recover the [Fe/H]-flattening in future spectroscopic surveys discussed in Section 5.

- Discussion. The importance of larger spatial coverage of the MW by future spectroscopic surveys is obvious. However, it is hard to imagine that this will help in the action-angle analysis because currently Jr, Jphi are calculated in the axisymmetric potential ignoring any azimuthal variations of parameters. This is demonstrated in Fig. 9. Therefore, it is not clear how the analysis of Fig. 7 can help in the future while staying in axisymmetric approximation.


==> reviewer_report_reply.txt <==
We thank the reviewer for their thorough and helpful report which has improved our manuscript. Our responses are below and changes to the manuscript are indicated with bold font. We've also added an appendix discussing briefly the status of our proposed signatures in APOGEE.

Reviewer: Abstract. The Gaia data (Katz et al 2018) revealed the split of the Hercules stream onto 2 (or even 3) moving groups. Therefore, it is important to highlight which component of the Hercules stream is associated with the CR according to the data analysis presented in the work. This can be addressed by mentioning the mean Vphi velocity of the corresponding moving group.
Authors: We do not associate CR with a specific "sub-hercules", and have indicated this, as you suggest, by providing a broad vPhi range in the abstract.

Reviewer: Introduction. Second paragraph. Several important references concerning metallicity patterns caused by radial migration are missing. In particular, Loebman et al 2011, 2016, Roskar et al 2008.
Authors: Thank you for pointing out these omissions.  We've now cited this literature.

Reviewer: Introduction. Second paragraph. The last sentence "We emphasise the importance..." doesn't seem to be in line with the previous discussion. Please either strengthen its connection to text or remove it.
Authors: We've reordered the paragraph slightly to make it flow better.

Reviewer: Introduction. "The bar pattern speed, however, is still disputed...". Of course, a short historical retrospective is important. However, more recent publications, based on more recent data, clearly inclined towards the slow bar with the pattern speed of 38-42 km/s/kpc, using different, including direct, measurements. In particular, the papers by Sanders et al, Clarke et al and Bovy et al leave little room for a so-called fast bar in the Milky Way.
Authors: We've added some language to clarify that the "fast-bar" is essentially ruled out, and that what tension remains is in the "slow/medium bar problem"

Reviewer: Intro. Sec 1.1. Not sure that this section is essential in this study because only a single Equation is used through the paper (3) which could be also found in Sellwood & Binney 2002. Therefore, I recommend to omit (or shorten) the section without significant loss of clarity.
Authors: We've shorted this section significantly and integrated it into the general introduction.

Reviewer: Section 2. First paragraph. The authors write that the Gaia RVS contains 4M stars while there are ~7.2 in the catalogue. I can guess that they obtain 4M after several cuts applied, but such a statement confuses from the beginning. Please provide more details about the selection of the Gaia sources (RV, parallax errors and so on). The last sentence on page 2 "We also use ... which provides RVs" seems to be not finished.
Authors: We've corrected this.

Reviewer: Section 2. Second paragraph. I believe that it is more appropriate to first introduce how exactly the Authors calculated Jz prior to mentioning it in the sample selection. The later description also does not deliver a clear picture about the sample selection. Please provide how many stars with Gaia RVs only used, how many stars with LAMOST RVs used, what's happening with stars existed in both RVs catalogues. Finally, please mention whether any [Fe/H]_error and [alpha/H]_error cuts have been applied. Since further results based on tiny variations of the [Fe/H], it is important to mention the mean [Fe/H]_error across the sample selected.
Authors: We've reordered the section as suggested, and included the requested information. 90% of the sample uses [Fe/H] from LAMOST, which has mean uncertainty of about 0.1 dex.  (The cuts we make decrease that to about 0.07 dex.) We've noted this in the text.

Reviewer: Section 2. Last paragraph. Why do the Authors use R0=8 kpc while more accurate estimates are available already for some time? Since R0 contributes to the scaling of the Jphi I recommend using more actual values which are widely accepted in the community. In order to make the results of this work reproducible by other researches the LSR velocities should be declared.
Authors: To facilitate reproducibility, we have computed a version of our main observational figure using the Eilers 2019 potential, which has a more precise R0 and LSR, and placed it in an appendix. 

Reviewer: Fig. 1. Figure caption. It is hard to understand whether the Authors show the radial distribution of the entire sample or for the sample used in the work (after cuts). In any case, both density distributions peak at 8.2-8.3 kpc which is obvious if one assumes the Solar radius at 8.2 kpc however in the paper R0=8 kpc is used. Therefore, why the stellar sample peak is shifted away from the adopted R0?
Authors: Thank you for catching this.  As you guessed, we accidentally use R0=8.2 kpc for this plot, which is corrected in the new version.  The rest of the analysis did not have this issue. We've also clarified that we are plotting all stars within 1 kpc of the mid-plane.

Reviewer: Section 3. One of the biggest concerns with the results is based on the metallicity assignment in the model. Eq. 4 states that [Fe/H] depends mainly on R (+ a weak dependence on z) thus suggesting that stars with a given metallicity can be formed near a certain radius. This is unlikely to be true because, e.g. chemical evolution models, show that metallicity raises at different radii but with different rates, decreasing with the galactocentric distance. A more adequate approach is to assume that [Fe/H] of stars depends on initial Jr, as it was demonstrated in Debattista et al 2020. In particular, cold stars (with low Jr, ~ younger populations) should have larger metallicity compared to dynamically hot stars with larger Jr (older populations).
Authors: In an appendix, we've plotted an alternate version of Figure 2, in which metallicities have been assigned using Jphi and JR.  The signatures of resonances remain very similar to what we obtain when assigning metallicity based on initial position. Since stars on eccentric orbits spend more time at apocenter than pericenter, assigning metallicities based on initial R produces the JR dependence you mention.

Reviewer: The authors introduce \epsilon which is a constant Gaussian error. However, according to the model description, this error is likely mitigated by the averaging of stellar orbits and thus it has nearly zero impact on the scatter of [Fe/H]. Therefore, the [Fe/H] profiles in the model do not include any errors/scatter compared to the LAMOST data.
Authors: This is a good point. We've added it to the text.

Reviewer: Through the paper it is not mentioned how the actions for the test particles calculated. Whether Jr, Jphi are taken from the last snapshot with the bar, or averaged over some periods of rotation; whether they are computed in axisymmetric (as it is done for the Gaia/LAMOST sample) or in a barred potential? These points are very important to sharpen because of apparent disagreement between the data and the model results (see comments below).
Authors: We've clarified in the text that simulation snapshots (with the bar in the same phase) are stacked, and that actions are calculated in an axisymmetric potential, identically to the data. 

Reviewer: Fig. 3 it is hard to see the errors, possibly one could try to consider not only the Poisson's error but also include the [Fe/H]_errors. The bottom frame, why the [Fe/H] residuals do not oscillate around 0 but their mean value depends on the JR. One can see an enhancement of the [Fe/H] due to a larger fraction of high-[Fe/H] stars, but why we don't see a (nearly)-symmetric decrease of the mean [Fe/H] in the regions lacking high-[Fe/H] stars. In other words, why sum( [Fe/H] - [Fe/H]_circ) is not zero overall?
Authors: The reason for this is that each Jphi bin contains a different number of stars.  We've verified that the sum over stars of ([Fe/H] -[Fe/H]_circ) is zero, even though the sum over bins is not. The error bars currently show scatter/sqrt(n), which includes the effect of [Fe/H] uncertainty implicitly, and is the maximum likelihood error-on-the-mean for large n. We include the nearly-invisible error bars largely to contrast the simulations with the observations, and show the effect of decreasing the number of simulated particles (see Figure 9 particularly).

Reviewer: Fig. 5. The [Fe/H] variations near CR seem to depend on the bar strength indeed, however, to demonstrate that the residuals should be presented (similar to Fig. 4). At the same time, the current version of the plot suggests that the OLR [Fe/H]-feature has the same amplitude independently on the bar strength. Could this be explained in the text, e.g. in the last paragraph of Sec. 4.1?
Authors: We've added a residuals panel to this figure, and explained more clearly in the text why we see the OLR signature as having a larger amplitude (though, to be clear, this is a qualitative characterization) when the bar strength is increased.

Reviewer: Section 4. The biggest problem in the paper is a different [Fe/H] behaviour in the model and in the data. One can see that radially hot stars show the smaller amplitude of the [Fe/H] variations, while the model shows the opposite. In particular, Fig. 3 suggests that low-JR stars show a very little deviation of [Fe/H] from the initial radial profile, while the larger modulation is seen for hot stars. This is strange by itself because colder stars should be more easily affected by the non-axisymmetric perturbations/resonances (see, e.g. Sellwood & Binnen 2002). Moreover, the LAMOST data show the opposite trends in Figs. 6, 7 where colder stars show the larger amplitude of [Fe/H] variations near the resonances. I hope that this disagreement results from the [Fe/H] assignment in the model which could be fixed by implementing a better approximation. Therefore, I strongly recommend addressing this issue in the revised version of the paper.
Authors: The reason that the low-JR bin is the least affected by the resonances is that JR is not a true action, but an axisymmetric one.  The edge of action space at JR=0 limits the number of stars perturbed to low (instantaneous, axisymmetrix) JR, and slightly higher JR bins show the largest changes in metallicity because they now contain many stars with near-zero birth JR.  

Reviewer: Another inconsistency is coming from the recent works describing the kinematics of the stars at the bar resonances. Trick 2020 showed that kinematics of the Sirius stream is the most convincing candidate for the OLR for the bar pattern speed derived from the direct measurements (Sanders et al, Clarke et al and Bovy et al 2019). At the same time, the metallicity patterns found in a similar (or exactly the same) test-particles simulation are in favour of the Hat=OLR matching. Please explain such a puzzling picture coming from a similar analysis of the data/simulations.
Authors: Since Trick 2020 doesn't rule out a correspondence between the OLR and the hat (and the constraints presented in this work are more tentative still), we don't see this as inherently problematic, unless future data sharpens the constraints of both methods to be incompatible.

Reviewer: In order to demonstrate that the corotation [Fe/H]-feature is affected by the RVs and [Fe/H] errors (see Fig. 6), the Authors could try to transfer the errors to the test-particles model. Therefore, this test could give an idea about the precision needed to recover the [Fe/H]-flattening in future spectroscopic surveys discussed in Section 5.
Authors: We have done the recommended monte-carlo simulation and placed the resulting version of Figure 3 in an appendix.  The impact of observational error on kinematic quantities is minimal, indicating that it is not a bottleneck for this method.

Reviewer: Discussion. The importance of larger spatial coverage of the MW by future spectroscopic surveys is obvious. However, it is hard to imagine that this will help in the action-angle analysis because currently Jr, Jphi are calculated in the axisymmetric potential ignoring any azimuthal variations of parameters. This is demonstrated in Fig. 9. Therefore, it is not clear how the analysis of Fig. 7 can help in the future while staying in axisymmetric approximation.
Authors: We have clarified in the manuscript that we show how it is possible to leverage the integrals of motion that are calculated in an axissymmetric approximation - even when there are clear non-axissymmetric structures - to reveal signatures of resonant structure. This is important because this is a pathway to enable comparisons to observational data. Specifically, Figures 7 and 9 show the non-axisymmetric test-particle simulation data with approximate axisymmetric actions.  We think that figure 7 demonstrates that these are useful even in the presence of non-axisymmetries, because have a strong time-dependence precisely for stars on resonant orbits.  Figure 9 is the same as figure 7 but with a far more realistic spatial foot print (and thus a smaller number of particles), which we think shows that the current extent of available data prohibits this method from delivering real constraints until more data is available.

